Formation of planets by tidal downsizing of giant planet embryos

We hypothesise that planets are made by tidal downsizing of migrating giant planet embryos. The proposed scheme for planet formation consists of these steps: (i) a massive young protoplanetary disc fragments at R ~ several tens to hundreds of AU on gaseous clumps with masses of a few Jupiter masses; (ii) the clumps cool and contract, and simultaneously migrate closer in to the parent star; (iii) as earlier suggested by Boss (1998), dust sediments inside the gas clumps to form terrestrial mass solid cores; (iv) if the solid core becomes more massive than ~ 10 Earth masses, a massive gas atmosphere collapses onto the solid core; (v) when the gas clumps reach the inner few AU from the star, tidal shear and evaporation due to stellar irradiation peel off the outer metal-poor envelope of the clump. If tidal disruption occurs quickly, while the system is still in stage (iii), a terrestrial planet core is left. If it happens later, in stage (iv), a metal rich gas giant planet with a solid core emerges from the envelope.

==> reply_to_referee1.txt <==

Dear Editor and Cathie,

I have taken your comments very seriously, and improved the paper
significantly (I hope). In brief, I cut the places which you felt critical
about, and used the space to present a more detailed migration model. The
manuscript now includes one figure which I hope illustrates the model much
more vividly than the equations. Also, I must say that I have looked at a much
broader parameter space, and at least in this model, the core forms more
rapidly than the embryo migrates quite often. So I think Fig. 1 is
representative of a broad parameter space.

I have also re-written the introduction to make it clearer.

In addition to this, I have just resubmitted my "paper I" after very minor 2nd
set of comments by the referee, so it is essentially accepted now. I have not
yet had a report on paper II.

To answer your questions in detail,


>There were a number of issues in the details of the argument that
>I did not follow. I'm not clear that I necessarily disagree in all
>cases but in any case the argument isn't sufficiently clear for me
>to see where the equaitons are coming from. The paper needs
>to be revised to take care of these concerns.

>>> 1) I assume that eqn 1 is derived assuming that the giant embryo is optically
thick - this shoould be stated and demonstrated.

Done.



>>> 2) For the canonical values used in 8 and 9, H = 0.2 R_p and R_H = 0.1
R_p, the migration wouldn't be in the Type II regime. It would be better
to pick canonical values such that R_H > H.


This is where most of improvements are. I used a smoothed fit to the type I
and II migration rates from Bate et al 03. I know type I regime could be a
mess, but this is the best I can do. I hope qualified specialist investigate
embryo migration better in the future. 

I do like to have type II estimate there still because if I use Bate et al 03
(instead of R_H condition), then type II is quite appropriate initially.

>> 3) The equation F_irr = sigma T_irr^4 suggests that F_irr is a flux, but
where it is defined (above eqn 11) it has the dimensions of luminosity.

Thanks -- this was a typo. I switched from one to another at some point but
forgot to update the text everywhere accordingly.

>> 4) I assume it is a typo (also above eqn 11) that L propto (1+t/t0)^+1/2
(exponent should be -1/2). The author should check whether this error
propagates.

That was a typo indeed, and no, it does not propagate.


>> 5) The planet can only be subject to significant radiation damage
if R_emb > H (since the disc is very optically thick in the radial
direction and therefore blocks the radiation). As long as one is
in the Type II regime (i.e. R_H > H), the planet will become exposed
(R_emb > H) before it's tidally disrupted (R_emb > R_H) and so the
analysis given here is okay. This should be discussed.


That's very insightful, and I have missed this. This is now pointed out. As
this makes the irradiation even less important I moved this section in
appendix.

>> 6) I am unclear whether the collapse of the envelope (to densities
at which its inner regions are immune to tidal stripping) is envisaged
as resulting from the dissociation of molecular hydrogen or from the solid
core achieving a critical mass - this needs to be clarified.


I clarified this now with two sections called "giant planets with cores" and "without".


>> 7) Section 3 is over-long - in particular the sections on the asteroid belt
and messy planetary systems don't add much. I just don't follow the argument
of the relevance of the snow-line at all.

I had similar suggestion from Phil Armitage and Roman Rafikov, so I ditched
the section.

>> 8) The author is too pessimistic about observed disc sizes. Mamajek et al
2004 isn't really relevant since it concerns post T Tauri stars, not
the young systems where gravitational instability is an option. Here
submm imaging indicates radii of ~ 200 A.U.: see Kitamura et al 2002,
Andrews & Williams 2007. 
 
Thanks. I had to loose it due to space constraints, though. 

Finally, I mentioned Clarke and Lodato 2009 (which was already prominently
pointed out in paper I or II).

